Ruprecht 147 DANCe I. Members, empirical isochrone, luminosity and mass distributions

Context. Ruprecht 147 is the oldest (2.5 Gyr) open cluster in the solar vicinity (< 300 pc), making it an important target for stellar evolution studies and exoplanet searches. Aims. Derive a census of members and the luminosity, mass, and spatial distributions of the cluster. Methods. We use an astro-photometric data set including all available information from the literature together with our own observations. We process the data with an updated version of an existent membership selection methodology. Results. We identify 259 high-probability candidate members, including 58 previously unreported. All these candidates cover the luminosity interval between G > 6 mag to i< 21 mag. The cluster luminosity and mass distributions are derived with an unprecedented level of details allowing us to recognize, among other features, the Wielen dip. The mass distribution in the low-mass regime drops sharply at 0.4 $M_{\odot}$ even though our data are sensitive to stellar masses down to 0.1 $M_{\odot}$, suggesting that most very-low-mass members left the cluster as the result of its dynamical evolution. In addition, the cluster is highly elongated (ellipticity $\sim$ 0.5) towards the galactic plane, and mass segregated. Conclusions. Our combined Gaia+DANCe data set allows us to obtain an extended list of cluster candidate members, and to derive luminosity, mass and projected spatial distributions in the oldest open cluster of the solar vicinity.

==> Tables/BF_All_33.txt <==
\begin{tabular}{l|rrrrrr|rrrrrr|rrrrrr}
\toprule
{} & \multicolumn{6}{c}{Center} & \multicolumn{6}{c}{Elliptic}& \multicolumn{6}{c}{Segregated}\\
{} &  EFF &     GDP &   GKing &    King &  OGKing &    RGDP &     EFF &     GDP &   GKing &    King &  OGKing &    RGDP &     EFF &     GDP &   GKing &    King &  OGKing &    RGDP \\
\hline
EFF    & -771.98 &   27.57 &  105.18 &   19.42 &    4.42 &   15.77 &    0.05 &    2.62 &   36.83 &    6.95 &    2.01 &    0.68 &   <1e-2 &    0.02 &    0.37 &    0.13 &   <1e-2 &   <1e-2 \\
GDP    &    0.04 & -775.30 &    3.82 &    0.70 &    0.16 &    0.57 &   <1e-2 &    0.09 &    1.34 &    0.25 &    0.07 &    0.02 &   <1e-2 &   <1e-2 &    0.01 &   <1e-2 &   <1e-2 &   <1e-2 \\
GKing  &   <1e-2 &    0.26 & -776.64 &    0.18 &    0.04 &    0.15 &   <1e-2 &    0.02 &    0.35 &    0.07 &    0.02 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 \\
King   &    0.05 &    1.42 &    5.42 & -774.95 &    0.23 &    0.81 &   <1e-2 &    0.13 &    1.90 &    0.36 &    0.10 &    0.03 &   <1e-2 &   <1e-2 &    0.02 &   <1e-2 &   <1e-2 &   <1e-2 \\
OGKing &    0.23 &    6.24 &   23.82 &    4.40 & -773.47 &    3.57 &    0.01 &    0.59 &    8.34 &    1.57 &    0.45 &    0.15 &   <1e-2 &   <1e-2 &    0.08 &    0.03 &   <1e-2 &   <1e-2 \\
RGDP   &    0.06 &    1.75 &    6.67 &    1.23 &    0.28 & -774.74 &   <1e-2 &    0.17 &    2.34 &    0.44 &    0.13 &    0.04 &   <1e-2 &   <1e-2 &    0.02 &   <1e-2 &   <1e-2 &   <1e-2 \\
\hline
EFF    &   18.87 &  520.24 &    >999 &  366.43 &   83.32 &  297.65 & -769.05 &   49.39 &  695.01 &  131.11 &   37.89 &   12.77 &    0.01 &    0.35 &    6.95 &    2.36 &    0.18 &    0.13 \\
GDP    &    0.38 &   10.53 &   40.19 &    7.42 &    1.69 &    6.03 &    0.02 & -772.95 &   14.07 &    2.65 &    0.77 &    0.26 &   <1e-2 &   <1e-2 &    0.14 &    0.05 &   <1e-2 &   <1e-2 \\
GKing  &    0.03 &    0.75 &    2.86 &    0.53 &    0.12 &    0.43 &   <1e-2 &    0.07 & -775.59 &    0.19 &    0.05 &    0.02 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 &   <1e-2 \\
King   &    0.14 &    3.97 &   15.14 &    2.79 &    0.64 &    2.27 &   <1e-2 &    0.38 &    5.30 & -773.92 &    0.29 &    0.10 &   <1e-2 &   <1e-2 &    0.05 &    0.02 &   <1e-2 &   <1e-2 \\
OGKing &    0.50 &   13.73 &   52.38 &    9.67 &    2.20 &    7.86 &    0.03 &    1.30 &   18.34 &    3.46 & -772.68 &    0.34 &   <1e-2 &   <1e-2 &    0.18 &    0.06 &   <1e-2 &   <1e-2 \\
RGDP   &    1.48 &   40.73 &  155.39 &   28.69 &    6.52 &   23.30 &    0.08 &    3.87 &   54.41 &   10.26 &    2.97 & -771.59 &   <1e-2 &    0.03 &    0.54 &    0.19 &    0.01 &    0.01 \\
\hline
EFF    &    >999 &    >999 &    >999 &    >999 &    >999 &    >999 &   79.88 &    >999 &    >999 &    >999 &    >999 &    >999 & \cellcolor{blue!25}-764.67 &   28.01 &  555.02 &  188.90 &   13.99 &   10.73 \\
GDP    &   53.82 &    >999 &    >999 &    >999 &  237.66 &  848.94 &    2.85 &  140.86 &    >999 &  373.95 &  108.07 &   36.43 &    0.04 & -768.00 &   19.82 &    6.74 &    0.50 &    0.38 \\
GKing  &    2.72 &   74.87 &  285.65 &   52.74 &   11.99 &   42.84 &    0.14 &    7.11 &  100.03 &   18.87 &    5.45 &    1.84 &   <1e-2 &    0.05 & -770.99 &    0.34 &    0.03 &    0.02 \\
King   &    7.98 &  219.99 &  839.27 &  154.95 &   35.23 &  125.86 &    0.42 &   20.88 &  293.89 &   55.44 &   16.02 &    5.40 &   <1e-2 &    0.15 &    2.94 & -769.91 &    0.07 &    0.06 \\
OGKing &  107.76 &    >999 &    >999 &    >999 &  475.85 &    >999 &    5.71 &  282.03 &    >999 &  748.74 &  216.38 &   72.94 &    0.07 &    2.00 &   39.68 &   13.51 & -767.31 &    0.77 \\
RGDP   &  140.47 &    >999 &    >999 &    >999 &  620.29 &    >999 &    7.44 &  367.64 &    >999 &  976.00 &  282.05 &   95.08 &    0.09 &    2.61 &   51.72 &   17.60 &    1.30 & -767.04 \\
\hline
\end{tabular}


==> Tables/MAPs_Segregated_33.txt <==
\begin{tabular}{cccccccccccccc}
        \hline
		Model & $\alpha_c$ & $\delta_c$ & $\phi$ & $r_{ca}$ & $r_{cb}$ & $\gamma$ & $\kappa$ & $\epsilon_{rc}$ & $\alpha$ & $\beta$ & $r_{ta}$ & $r_{tb}$ & $\epsilon_{rt}$ \\ 
         & [$^{\circ}$] & [$^{\circ}$] & [rad] & [pc] & [pc]&  & [pc $\cdot$mag$^{-1}$] & &  &  & [pc] & [pc] & $ \\ 
		\hline
		EFF & $289.013^{+0.137}_{-0.074}$ & $-16.369^{+0.099}_{-0.106}$ & $-0.99^{+2.26}_{-0.39}$ & $2.90^{+1.91}_{-0.96}$ & $1.59^{+0.61}_{-0.48}$ & $2.82^{+0.36}_{-0.43}$ & $0.171^{+0.091}_{-0.126}$ & $0.44^{+0.24}_{-0.26}$ & -- & -- & -- & -- & -- \\ 
		GDP & $289.033^{+0.130}_{-0.085}$ & $-16.366^{+0.099}_{-0.103}$ & $-1.00^{+2.21}_{-0.37}$ & $3.4^{+2.4}_{-1.3}$ & $1.80^{+0.85}_{-0.68}$ & $0.30^{+0.39}_{-0.20}$ & $0.19^{+0.12}_{-0.15}$ & $0.46^{+0.23}_{-0.26}$ & $0.47^{+0.40}_{-0.28}$ & $2.74^{+0.53}_{-0.66}$ & -- & -- & -- \\ 
		GKing & $289.012^{+0.127}_{-0.089}$ & $-16.36^{+0.10}_{-0.11}$ & $-1.14^{+2.31}_{-0.25}$ & $2.55^{+2.04}_{-0.96}$ & $1.37^{+0.69}_{-0.55}$ & -- & $0.15^{+0.11}_{-0.14}$ & $0.45^{+0.26}_{-0.27}$ & $0.58^{+0.53}_{-0.32}$ & $2.28^{+0.53}_{-0.79}$ & $119^{+378}_{-78}$ & $42^{+45}_{-25}$ & $0.62^{+0.27}_{-0.37}$ \\ 
		King & $289.017^{+0.124}_{-0.074}$ & $-16.357^{+0.093}_{-0.109}$ & $-1.16^{+2.29}_{-0.24}$ & $1.84^{+1.82}_{-0.57}$ & $1.00^{+0.52}_{-0.26}$ & -- & $0.135^{+0.071}_{-0.069}$ & $0.43\pm 0.27$ & -- & -- & $80^{+144}_{-34}$ & $34^{+12}_{-14}$ & $0.58^{+0.28}_{-0.33}$ \\ 
		OGKing & $289.013^{+0.125}_{-0.083}$ & $-16.37^{+0.11}_{-0.10}$ & $-1.16^{+2.18}_{-0.23}$ & $2.97^{+2.51}_{-0.81}$ & $1.65^{+0.76}_{-0.36}$ & -- & $0.188^{+0.097}_{-0.125}$ & $0.42\pm 0.25$ & -- & -- & $180^{+490}_{-120}$ & $58^{+53}_{-32}$ & $0.65^{+0.25}_{-0.38}$ \\ 
		RGDP & $289.016^{+0.135}_{-0.081}$ & $-16.36^{+0.10}_{-0.11}$ & $-0.96^{+2.23}_{-0.41}$ & $3.0^{+2.0}_{-1.1}$ & $1.59^{+0.74}_{-0.59}$ & -- & $0.16^{+0.11}_{-0.13}$ & $0.46^{+0.23}_{-0.26}$ & $0.56^{+0.38}_{-0.30}$ & $2.80^{+0.58}_{-0.62}$ & -- & -- & -- \\ 
		\hline
    \end{tabular}


